Structural Self-Supervised Objectives for Transformers

This thesis focuses on improving the pre-training of natural language models using unsupervised raw data to make them more efficient and aligned with downstream applications. In the first part, we introduce three alternative pre-training objectives to BERT's Masked Language Modeling (MLM), namely Random Token Substitution (RTS), Cluster-based Random Token Substitution (C-RTS), and Swapped Language Modeling (SLM). These objectives involve token swapping instead of masking, with RTS and C-RTS aiming to predict token originality and SLM predicting the original token values. Results show that RTS and C-RTS require less pre-training time while maintaining performance comparable to MLM. Surprisingly, SLM outperforms MLM on certain tasks despite using the same computational budget. In the second part, we proposes self-supervised pre-training tasks that align structurally with downstream applications, reducing the need for labeled data. We use large corpora like Wikipedia and CC-News to train models to recognize if text spans originate from the same paragraph or document in several ways. By doing continuous pre-training, starting from existing models like RoBERTa, ELECTRA, DeBERTa, BART, and T5, we demonstrate significant performance improvements in tasks like Fact Verification, Answer Sentence Selection, and Summarization. These improvements are especially pronounced when limited annotation data is available. The proposed objectives also achieve state-of-the-art results on various benchmark datasets, including FEVER (dev set), ASNQ, WikiQA, and TREC-QA, as well as enhancing the quality of summaries. Importantly, these techniques can be easily integrated with other methods without altering the internal structure of Transformer models, making them versatile for various NLP applications.

==> csvs/mrpc_crts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,71.3,0.8999999999999999,72.2,70.39999999999999
20000,72.7,1.2,73.9,71.5
30000,73.4,0.6,74.0,72.80000000000001
40000,76.4,0.3,76.7,76.10000000000001
50000,78.8,0.2,79.0,78.6
60000,79.7,0.8,80.5,78.9
70000,81.3,2.1,83.39999999999999,79.2
80000,81.5,1.3,82.8,80.2
90000,81.39999999999999,0.3,81.69999999999999,81.1
100000,82.19999999999999,0.7000000000000001,82.89999999999999,81.49999999999999
110000,82.6,0.2,82.8,82.39999999999999
120000,82.1,0.7000000000000001,82.8,81.39999999999999
130000,81.5,1.3,82.8,80.2
140000,82.8,0.5,83.3,82.3
150000,82.69999999999999,0.5,83.19999999999999,82.19999999999999
160000,83.3,0.6,83.89999999999999,82.7
170000,83.6,1.4000000000000001,85.0,82.19999999999999
180000,82.89999999999999,0.5,83.39999999999999,82.39999999999999
190000,84.2,0.1,84.3,84.10000000000001
200000,83.7,0.7000000000000001,84.4,83.0207139
210000,83.7,0.5,84.2,83.2
220000,83.7,0.8,84.5,82.9


==> csvs/mrpc_rts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,70.1,0.2,70.3,69.89999999999999
20000,70.8,0.6,71.39999999999999,70.2
30000,75.0,0.3,75.3,74.7
40000,76.8,0.6,77.39999999999999,76.2
50000,77.0,0.8999999999999999,77.9,76.1
60000,76.8,1.6,78.39999999999999,75.2
70000,76.8,2.4,79.2,74.39999999999999
80000,78.7,0.5,79.2,78.2
90000,79.2,0.7000000000000001,79.9,78.5
100000,79.4,0.8,80.2,78.60000000000001
110000,79.7,1.3,81.0,78.4
120000,79.10000000000001,1.3,80.4,77.80000000000001
130000,79.5,2.1,81.6,77.4
140000,80.2,0.1,80.3,80.10000000000001
150000,79.2,0.5,79.7,78.7
160000,81.5,1.5,83.0,80.0
170000,80.4,0.7000000000000001,81.10000000000001,79.7
180000,80.60000000000001,0.5,81.10000000000001,80.10000000000001
190000,81.0,0.4,81.4,80.6
200000,80.60000000000001,0.3,80.9,80.30000000000001
210000,80.80000000000001,0.8,81.60000000000001,80.00000000000001
220000,80.10000000000001,1.2,81.30000000000001,78.9

==> csvs/qnli_crts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,79.9,0.2,80.10000000000001,79.7
20000,81.69999999999999,0.2,81.89999999999999,81.49999999999999
30000,83.5,0.3,83.8,83.2
40000,84.1,0.2,84.3,83.89999999999999
50000,84.2,0.1,84.3,84.10000000000001
60000,84.89999999999999,0.0,84.89999999999999,84.89999999999999
70000,85.2,0.1,85.3,85.10000000000001
80000,85.5,0.1,85.6,85.4
90000,85.7,0.2,85.9,85.5
100000,86.2,0.1,86.3,86.10000000000001
110000,86.1,0.1,86.19999999999999,86.0
120000,86.2,0.2,86.4,86.0
130000,86.1,0.2,86.3,85.89999999999999
140000,86.1,0.1,86.19999999999999,86.0
150000,86.2,0.1,86.3,86.10000000000001
160000,86.4,0.1,86.5,86.30000000000001
170000,86.6,0.1,86.69999999999999,86.5
180000,86.7,0.0,86.7,86.7
190000,86.7,0.2,86.9,86.5
200000,86.7,0.1,86.8,86.60000000000001
210000,86.9,0.1,87.0,86.80000000000001
220000,86.9,0.3,87.2,86.60000000000001

==> csvs/qnli_rts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,77.7,0.4,78.10000000000001,77.3
20000,80.60000000000001,0.7000000000000001,81.30000000000001,79.9
30000,82.19999999999999,0.3,82.49999999999999,81.89999999999999
40000,83.89999999999999,0.1,83.99999999999999,83.8
50000,84.5,0.1,84.6,84.4
60000,85.1,0.2,85.3,84.89999999999999
70000,85.2,0.2,85.4,85.0
80000,85.7,0.2,85.9,85.5
90000,85.6,0.4,86.0,85.19999999999999
100000,85.5,0.2,85.7,85.3
110000,86.0,0.2,86.2,85.8
120000,86.1,0.2,86.3,85.89999999999999
130000,86.2,0.2,86.4,86.0
140000,86.5,0.2,86.7,86.3
150000,86.4,0.0,86.4,86.4
160000,86.5,0.5,87.0,86.0
170000,86.5,0.3,86.8,86.2
180000,86.7,0.5,87.2,86.2
190000,86.6,0.2,86.8,86.39999999999999
200000,86.9,0.3,87.2,86.60000000000001
210000,86.6,0.2,86.8,86.39999999999999
220000,86.9,0.2,87.10000000000001,86.7

==> csvs/trecqa_crts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,74.5,0.5,75,74
20000,78.1,0.3,78.4,77.8
30000,77.9,1.8,79.7,76.1
40000,80.7,0.7,81.4,80
50000,81.5,1.9,83.4,79.6
60000,82.4,0.9,83.3,81.5
70000,81.7,1.6,83.3,80.1
80000,81.7,1.3,83,80.4
90000,83.2,1,84.2,82.2
100000,83.2,0.9,84.1,82.3
110000,83.9,0.7,84.6,83.2
120000,84.4,0.2,84.6,84.2
130000,84.4,0.4,84.8,84
140000,83.3,0.2,83.5,83.1
150000,84.7,1.1,85.8,83.6
160000,85.2,0.4,85.6,84.8
170000,85.6,1.1,86.7,84.5
180000,86.3,0.7,87,85.6
190000,85.8,0.5,86.3,85.3
200000,86.4,0.9,87.3,85.5

==> csvs/trecqa_rts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,75.2,3.2,78.4,72
20000,79.2,2.1,81.3,77.1
30000,81.3,0.9,82.2,80.4
40000,81.2,1.5,82.7,79.7
50000,82.2,1.2,83.4,81
60000,82.2,1.1,83.3,81.1
70000,83.6,1.0,84.6,82.6
80000,84.1,1.5,85.6,82.6
90000,83.2,0.9,84.1,82.3
100000,84.0,1.1,85.1,83.9
110000,84.4,1.3,85.7,83.1
120000,84.3,0.9,85.2,83.4
130000,83.7,1.9,85.6,81.8
140000,83.2,2.1,85.3,81.1
150000,83.8,1.1,84.9,82.7
160000,84.4,1.7,86.1,82.7
170000,84.2,0.9,85.1,83.3
180000,84.4,1,85.4,83.4
190000,84.7,1.2,85.9,83.5
200000,85.5,1.5,87,84

==> csvs/wikiqa_crts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,61.1,1.1,62.2,60.0
20000,67.3,1.2,68.5,66.1
30000,68.7,1.4,70.1,67.3
40000,70.7,1.4,72.1,69.3
50000,70.9,1.2,72.1,69.7
60000,71.5,0.7,72.2,70.8
70000,71.9,0.4,72.3,71.5
80000,72.6,0.5,73.1,72.1
90000,73.0,0.6,73.6,72.4
100000,73.3,0.7,74.0,72.6
110000,73.5,0.9,74.4,72.6
120000,73.9,1.4,75.3,72.5
130000,74.7,1.2,75.9,73.5
140000,74.4,1.0,75.4,73.4
150000,74.7,1.7,76.4,73.0
160000,75.6,1.9,77.5,73.7
170000,76.1,0.7,76.8,75.4
180000,76.8,0.6,77.4,76.2
190000,77.0,1.2,78.2,75.8
200000,77.4,1.0,78.4,76.4


==> csvs/wikiqa_rts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,62.8,0.5,63.3,62.3
20000,65.8,1.6,67.4,64.2
30000,68.1,0.8,68.9,67.3
40000,69.3,1.9,71.2,67.4
50000,69.2,0.5,69.7,68.7
60000,70.6,1.4,72.0,69.2
70000,71.4,1.1,72.5,70.3
80000,71.9,0.5,72.4,71.4
90000,72.4,0.6,73.0,71.8
100000,73.2,1.0,74.2,72.2
110000,73.1,1.3,74.4,71.8
120000,73.6,0.4,74.0,73.2
130000,74.4,0.6,75.0,73.8
140000,74.1,0.3,74.4,73.8
150000,74.3,1.2,75.5,73.1
160000,75.4,1.7,77.1,73.7
170000,75.9,0.8,76.7,75.1
180000,76.5,1.0,77.5,75.5
190000,76.1,0.7,76.8,75.4
200000,76.6,0.9,77.7,75.9

